MeerKAT radio detection of the Galactic black hole candidate Swift J1842.5-1124 during its 2020 outburst

Swift J1842.5$-$1124 is a transient Galactic black hole X-ray binary candidate, which underwent a new outburst in May 2020. We performed multi-epoch MeerKAT radio observations under the ThunderKAT Large Survey Programme, coordinated with quasi-simultaneous Swift/XRT X-ray observations during the outburst, which lasted nearly a month. We were able to make the first-ever radio detection of this black hole binary with the highest flux density of 229$\pm$31 $\mu$Jy when the source was in the hard state, after non-detection in the radio band in the soft state which occurred immediately after its emergence during the new X-ray outburst. Therefore, its radio and X-ray properties are consistent with the disk-jet coupling picture established in other black hole X-ray binaries. We place the source's quasi-simultaneous X-ray and radio measurements on the radio/X-ray luminosity correlation plane; two quasi-simultaneous radio/X-ray measurements separated by 11 days were obtained, which span $\sim$ 2 dex in the X-ray luminosity. If the source follows the black hole track in the radio/X-ray correlation plane during the outburst, it would lie at a distance beyond $\sim$ 5 kpc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
